Empowering Programmable Wireless Environments with Optical Anchor-based Positioning

The evolution toward sixth-generation (6G) wireless networks has introduced programmable wireless environments (PWEs) and reconfigurable intelligent surfaces (RISs) as transformative elements for achieving near-deterministic wireless communications. However, the enhanced capabilities of RISs within PWEs, especially as we move toward more complex electromagnetic functions by increasing the number of reflecting elements, underscore the need for high-precision user localization, since inaccurate localization could lead to erroneous configuration of RISs, which would then compromise the effectiveness of PWEs. In this direction, this paper investigates the integration of RISs and optical anchors within PWEs, emphasizing the crucial role of ultra-precise localization in unlocking advanced electromagnetic functionalities. Specifically, we present an in-depth analysis of various localization techniques, both RISbased and RIS-independent, while introducing the concept of empowering PWEs with optical anchors for enhanced localization precision. Our findings highlight that accurate localization is essential to fully exploit the capabilities of RISs, paving the way for future applications. Through this exploration, we contribute to the advancement of PWEs in line with the ambitious goals of the 6G standards and improve the quality of service in next generation wireless networks.

==> boxplot_data.dat <==
-17.0947	-15.3651	-16.5126	-15.4484	-17.2744	-15.63	-17.3	-15.9	
-16.6999	-15.2916	-16.1048	-15.388	-17.2953	-15.4884	-17.3	-15.9	
-17.2132	-15.6388	-17.484	-15.6399	-17.3294	-15.6233	-17.3	-15.9	
-16.3312	-15.6416	-17.2055	-15.4087	-17.3808	-15.3763	-17.3	-15.9	
-17.3826	-15.4544	-17.1136	-15.5346	-17.3788	-15.6032	-17.3	-15.9	
-16.6173	-15.4319	-15.7559	-15.5322	-16.5955	-15.4725	-17.3	-15.9	
-16.9115	-15.6169	-17.2142	-15.4094	-17.0217	-15.5707	-17.3	-15.9	
-15.8315	-15.283	-16.4214	-15.6986	-17.3779	-15.4953	-17.3	-15.9	
-17.2719	-15.5452	-16.8847	-15.3115	-17.1619	-15.5844	-17.3	-15.9	
-17.3805	-15.4363	-17.3436	-15.6416	-17.2804	-15.5882	-17.3	-15.9	


==> figs/fig1_1.dat <==
  -1.7900000e+02   3.6619804e-02
  -1.7800000e+02   3.6444486e-02
  -1.7700000e+02   3.5922941e-02
  -1.7600000e+02   3.5065387e-02
  -1.7500000e+02   3.3888609e-02
  -1.7400000e+02   3.2415623e-02
  -1.7300000e+02   3.0675230e-02
  -1.7200000e+02   2.8701456e-02
  -1.7100000e+02   2.6532907e-02
  -1.7000000e+02   2.4212026e-02
  -1.6900000e+02   2.1784277e-02
  -1.6800000e+02   1.9297237e-02
  -1.6700000e+02   1.6799602e-02
  -1.6600000e+02   1.4340097e-02
  -1.6500000e+02   1.1966289e-02
  -1.6400000e+02   9.7233202e-03
  -1.6300000e+02   7.6525619e-03
  -1.6200000e+02   5.7902479e-03
  -1.6100000e+02   4.1661283e-03
  -1.6000000e+02   2.8022254e-03
  -1.5900000e+02   1.7117790e-03
  -1.5800000e+02   8.9847895e-04
  -1.5700000e+02   3.5608122e-04
  -1.5600000e+02   6.8490373e-05
  -1.5500000e+02   1.0366947e-05
  -1.5400000e+02   1.4828077e-04
  -1.5300000e+02   4.4238656e-04
  -1.5200000e+02   8.4854819e-04
  -1.5100000e+02   1.3207895e-03
  -1.5000000e+02   1.8139074e-03
  -1.4900000e+02   2.2860551e-03
  -1.4800000e+02   2.7010908e-03
  -1.4700000e+02   3.0304985e-03
  -1.4600000e+02   3.2547180e-03
  -1.4500000e+02   3.3637700e-03
  -1.4400000e+02   3.3571295e-03
  -1.4300000e+02   3.2428701e-03
  -1.4200000e+02   3.0361763e-03
  -1.4100000e+02   2.7573794e-03
  -1.4000000e+02   2.4297212e-03
  -1.3900000e+02   2.0770710e-03
  -1.3800000e+02   1.7218176e-03
  -1.3700000e+02   1.3831314e-03
  -1.3600000e+02   1.0757421e-03
  -1.3500000e+02   8.0931068e-04
  -1.3400000e+02   5.8840588e-04
  -1.3300000e+02   4.1302400e-04
  -1.3200000e+02   2.7953352e-04
  -1.3100000e+02   1.8188578e-04
  -1.3000000e+02   1.1291441e-04
  -1.2900000e+02   6.5551673e-05
  -1.2800000e+02   3.3816261e-05
  -1.2700000e+02   1.3470291e-05
  -1.2600000e+02   2.2962599e-06
  -1.2500000e+02   5.4231638e-20
  -1.2400000e+02   7.7955923e-06
  -1.2300000e+02   2.7766670e-05
  -1.2200000e+02   6.2121121e-05
  -1.2100000e+02   1.1246120e-04
  -1.2000000e+02   1.7917921e-04
  -1.1900000e+02   2.6106303e-04
  -1.1800000e+02   3.5516075e-04
  -1.1700000e+02   4.5691468e-04
  -1.1600000e+02   5.6053761e-04
  -1.1500000e+02   6.5957341e-04
  -1.1400000e+02   7.4756304e-04
  -1.1300000e+02   8.1872783e-04
  -1.1200000e+02   8.6858431e-04
  -1.1100000e+02   8.9441827e-04
  -1.1000000e+02   8.9556623e-04
  -1.0900000e+02   8.7347805e-04
  -1.0800000e+02   8.3156073e-04
  -1.0700000e+02   7.7482779e-04
  -1.0600000e+02   7.0939775e-04
  -1.0500000e+02   6.4189850e-04
  -1.0400000e+02   5.7884012e-04
  -1.0300000e+02   5.2601768e-04
  -1.0200000e+02   4.8799852e-04
  -1.0100000e+02   4.6773721e-04
  -1.0000000e+02   4.6634690e-04
  -9.9000000e+01   4.8304093e-04
  -9.8000000e+01   5.1524358e-04
  -9.7000000e+01   5.5885599e-04
  -9.6000000e+01   6.0865278e-04
  -9.5000000e+01   6.5877737e-04
  -9.4000000e+01   7.0329903e-04
  -9.3000000e+01   7.3679284e-04
  -9.2000000e+01   7.5490337e-04
  -9.1000000e+01   7.5485493e-04
  -9.0000000e+01   7.3587371e-04
  -8.9000000e+01   6.9949138e-04
  -8.8000000e+01   6.4970375e-04
  -8.7000000e+01   5.9296405e-04
  -8.6000000e+01   5.3799612e-04
  -8.5000000e+01   4.9542078e-04
  -8.4000000e+01   4.7719747e-04
  -8.3000000e+01   4.9589409e-04
  -8.2000000e+01   5.6381036e-04
  -8.1000000e+01   6.9199361e-04
  -8.0000000e+01   8.8920043e-04
  -7.9000000e+01   1.1608713e-03
  -7.8000000e+01   1.5081971e-03
  -7.7000000e+01   1.9273650e-03
  -7.6000000e+01   2.4090715e-03
  -7.5000000e+01   2.9383887e-03
  -7.4000000e+01   3.4950498e-03
  -7.3000000e+01   4.0542011e-03
  -7.2000000e+01   4.5876282e-03
  -7.1000000e+01   5.0654238e-03
  -7.0000000e+01   5.4580179e-03
  -6.9000000e+01   5.7384371e-03
  -6.8000000e+01   5.8846203e-03
  -6.7000000e+01   5.8815800e-03
  -6.6000000e+01   5.7231836e-03
  -6.5000000e+01   5.4133307e-03
  -6.4000000e+01   4.9663379e-03
  -6.3000000e+01   4.4063962e-03
  -6.2000000e+01   3.7660524e-03
  -6.1000000e+01   3.0837666e-03
  -6.0000000e+01   2.4007099e-03
  -5.9000000e+01   1.7570785e-03
  -5.8000000e+01   1.1882884e-03
  -5.7000000e+01   7.2147913e-04
  -5.6000000e+01   3.7277110e-04
  -5.5000000e+01   1.4568219e-04
  -5.4000000e+01   3.1017708e-05
  -5.3000000e+01   8.3997432e-06
  -5.2000000e+01   4.9413697e-05
  -5.1000000e+01   1.2213777e-04
  -5.0000000e+01   1.9661040e-04
  -4.9000000e+01   2.5060856e-04
  -4.8000000e+01   2.7498402e-04
  -4.7000000e+01   2.7775964e-04
  -4.6000000e+01   2.8623931e-04
  -4.5000000e+01   3.4654024e-04
  -4.4000000e+01   5.2020858e-04
  -4.3000000e+01   8.7790832e-04
  -4.2000000e+01   1.4905495e-03
  -4.1000000e+01   2.4186029e-03
  -4.0000000e+01   3.7006881e-03
  -3.9000000e+01   5.3427791e-03
  -3.8000000e+01   7.3094996e-03
  -3.7000000e+01   9.5189571e-03
  -3.6000000e+01   1.1842377e-02
  -3.5000000e+01   1.4109443e-02
  -3.4000000e+01   1.6119761e-02
  -3.3000000e+01   1.7660291e-02
  -3.2000000e+01   1.8527930e-02
  -3.1000000e+01   1.8555868e-02
  -3.0000000e+01   1.7641756e-02
  -2.9000000e+01   1.5775392e-02
  -2.8000000e+01   1.3063376e-02
  -2.7000000e+01   9.7482415e-03
  -2.6000000e+01   6.2197760e-03
  -2.5000000e+01   3.0167116e-03
  -2.4000000e+01   8.1757938e-04
  -2.3000000e+01   4.2029022e-04
  -2.2000000e+01   2.7108266e-03
  -2.1000000e+01   8.6222634e-03
  -2.0000000e+01   1.9086099e-02
  -1.9000000e+01   3.4978522e-02
  -1.8000000e+01   5.7064698e-02
  -1.7000000e+01   8.5944425e-02
  -1.6000000e+01   1.2200253e-01
  -1.5000000e+01   1.6536720e-01
  -1.4000000e+01   2.1587898e-01
  -1.3000000e+01   2.7307271e-01
  -1.2000000e+01   3.3617380e-01
  -1.1000000e+01   4.0410964e-01
  -1.0000000e+01   4.7553583e-01
  -9.0000000e+00   5.4887654e-01
  -8.0000000e+00   6.2237700e-01
  -7.0000000e+00   6.9416605e-01
  -6.0000000e+00   7.6232573e-01
  -5.0000000e+00   8.2496479e-01
  -4.0000000e+00   8.8029274e-01
  -3.0000000e+00   9.2669100e-01
  -2.0000000e+00   9.6277792e-01
  -1.0000000e+00   9.8746477e-01
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   9.8746477e-01
   3.0000000e+00   9.6277792e-01
   4.0000000e+00   9.2669100e-01
   5.0000000e+00   8.8029274e-01
   6.0000000e+00   8.2496479e-01
   7.0000000e+00   7.6232573e-01
   8.0000000e+00   6.9416605e-01
   9.0000000e+00   6.2237700e-01
   1.0000000e+01   5.4887654e-01
   1.1000000e+01   4.7553583e-01
   1.2000000e+01   4.0410964e-01
   1.3000000e+01   3.3617380e-01
   1.4000000e+01   2.7307271e-01
   1.5000000e+01   2.1587898e-01
   1.6000000e+01   1.6536720e-01
   1.7000000e+01   1.2200253e-01
   1.8000000e+01   8.5944425e-02
   1.9000000e+01   5.7064698e-02
   2.0000000e+01   3.4978522e-02
   2.1000000e+01   1.9086099e-02
   2.2000000e+01   8.6222634e-03
   2.3000000e+01   2.7108266e-03
   2.4000000e+01   4.2029022e-04
   2.5000000e+01   8.1757938e-04
   2.6000000e+01   3.0167116e-03
   2.7000000e+01   6.2197760e-03
   2.8000000e+01   9.7482415e-03
   2.9000000e+01   1.3063376e-02
   3.0000000e+01   1.5775392e-02
   3.1000000e+01   1.7641756e-02
   3.2000000e+01   1.8555868e-02
   3.3000000e+01   1.8527930e-02
   3.4000000e+01   1.7660291e-02
   3.5000000e+01   1.6119761e-02
   3.6000000e+01   1.4109443e-02
   3.7000000e+01   1.1842377e-02
   3.8000000e+01   9.5189571e-03
   3.9000000e+01   7.3094996e-03
   4.0000000e+01   5.3427791e-03
   4.1000000e+01   3.7006881e-03
   4.2000000e+01   2.4186029e-03
   4.3000000e+01   1.4905495e-03
   4.4000000e+01   8.7790832e-04
   4.5000000e+01   5.2020858e-04
   4.6000000e+01   3.4654024e-04
   4.7000000e+01   2.8623931e-04
   4.8000000e+01   2.7775964e-04
   4.9000000e+01   2.7498402e-04
   5.0000000e+01   2.5060856e-04
   5.1000000e+01   1.9661040e-04
   5.2000000e+01   1.2213777e-04
   5.3000000e+01   4.9413697e-05
   5.4000000e+01   8.3997432e-06
   5.5000000e+01   3.1017708e-05
   5.6000000e+01   1.4568219e-04
   5.7000000e+01   3.7277110e-04
   5.8000000e+01   7.2147913e-04
   5.9000000e+01   1.1882884e-03
   6.0000000e+01   1.7570785e-03
   6.1000000e+01   2.4007099e-03
   6.2000000e+01   3.0837666e-03
   6.3000000e+01   3.7660524e-03
   6.4000000e+01   4.4063962e-03
   6.5000000e+01   4.9663379e-03
   6.6000000e+01   5.4133307e-03
   6.7000000e+01   5.7231836e-03
   6.8000000e+01   5.8815800e-03
   6.9000000e+01   5.8846203e-03
   7.0000000e+01   5.7384371e-03
   7.1000000e+01   5.4580179e-03
   7.2000000e+01   5.0654238e-03
   7.3000000e+01   4.5876282e-03
   7.4000000e+01   4.0542011e-03
   7.5000000e+01   3.4950498e-03
   7.6000000e+01   2.9383887e-03
   7.7000000e+01   2.4090715e-03
   7.8000000e+01   1.9273650e-03
   7.9000000e+01   1.5081971e-03
   8.0000000e+01   1.1608713e-03
   8.1000000e+01   8.8920043e-04
   8.2000000e+01   6.9199361e-04
   8.3000000e+01   5.6381036e-04
   8.4000000e+01   4.9589409e-04
   8.5000000e+01   4.7719747e-04
   8.6000000e+01   4.9542078e-04
   8.7000000e+01   5.3799612e-04
   8.8000000e+01   5.9296405e-04
   8.9000000e+01   6.4970375e-04
   9.0000000e+01   6.9949138e-04
   9.1000000e+01   7.3587371e-04
   9.2000000e+01   7.5485493e-04
   9.3000000e+01   7.5490337e-04
   9.4000000e+01   7.3679284e-04
   9.5000000e+01   7.0329903e-04
   9.6000000e+01   6.5877737e-04
   9.7000000e+01   6.0865278e-04
   9.8000000e+01   5.5885599e-04
   9.9000000e+01   5.1524358e-04
   1.0000000e+02   4.8304093e-04
   1.0100000e+02   4.6634690e-04
   1.0200000e+02   4.6773721e-04
   1.0300000e+02   4.8799852e-04
   1.0400000e+02   5.2601768e-04
   1.0500000e+02   5.7884012e-04
   1.0600000e+02   6.4189850e-04
   1.0700000e+02   7.0939775e-04
   1.0800000e+02   7.7482779e-04
   1.0900000e+02   8.3156073e-04
   1.1000000e+02   8.7347805e-04
   1.1100000e+02   8.9556623e-04
   1.1200000e+02   8.9441827e-04
   1.1300000e+02   8.6858431e-04
   1.1400000e+02   8.1872783e-04
   1.1500000e+02   7.4756304e-04
   1.1600000e+02   6.5957341e-04
   1.1700000e+02   5.6053761e-04
   1.1800000e+02   4.5691468e-04
   1.1900000e+02   3.5516075e-04
   1.2000000e+02   2.6106303e-04
   1.2100000e+02   1.7917921e-04
   1.2200000e+02   1.1246120e-04
   1.2300000e+02   6.2121121e-05
   1.2400000e+02   2.7766670e-05
   1.2500000e+02   7.7955923e-06
   1.2600000e+02   0.0000000e+00
   1.2700000e+02   2.2962599e-06
   1.2800000e+02   1.3470291e-05
   1.2900000e+02   3.3816261e-05
   1.3000000e+02   6.5551673e-05
   1.3100000e+02   1.1291441e-04
   1.3200000e+02   1.8188578e-04
   1.3300000e+02   2.7953352e-04
   1.3400000e+02   4.1302400e-04
   1.3500000e+02   5.8840588e-04
   1.3600000e+02   8.0931068e-04
   1.3700000e+02   1.0757421e-03
   1.3800000e+02   1.3831314e-03
   1.3900000e+02   1.7218176e-03
   1.4000000e+02   2.0770710e-03
   1.4100000e+02   2.4297212e-03
   1.4200000e+02   2.7573794e-03
   1.4300000e+02   3.0361763e-03
   1.4400000e+02   3.2428701e-03
   1.4500000e+02   3.3571295e-03
   1.4600000e+02   3.3637700e-03
   1.4700000e+02   3.2547180e-03
   1.4800000e+02   3.0304985e-03
   1.4900000e+02   2.7010908e-03
   1.5000000e+02   2.2860551e-03
   1.5100000e+02   1.8139074e-03
   1.5200000e+02   1.3207895e-03
   1.5300000e+02   8.4854819e-04
   1.5400000e+02   4.4238656e-04
   1.5500000e+02   1.4828077e-04
   1.5600000e+02   1.0366947e-05
   1.5700000e+02   6.8490373e-05
   1.5800000e+02   3.5608122e-04
   1.5900000e+02   8.9847895e-04
   1.6000000e+02   1.7117790e-03
   1.6100000e+02   2.8022254e-03
   1.6200000e+02   4.1661283e-03
   1.6300000e+02   5.7902479e-03
   1.6400000e+02   7.6525619e-03
   1.6500000e+02   9.7233202e-03
   1.6600000e+02   1.1966289e-02
   1.6700000e+02   1.4340097e-02
   1.6800000e+02   1.6799602e-02
   1.6900000e+02   1.9297237e-02
   1.7000000e+02   2.1784277e-02
   1.7100000e+02   2.4212026e-02
   1.7200000e+02   2.6532907e-02
   1.7300000e+02   2.8701456e-02
   1.7400000e+02   3.0675230e-02
   1.7500000e+02   3.2415623e-02
   1.7600000e+02   3.3888609e-02
   1.7700000e+02   3.5065387e-02
   1.7800000e+02   3.5922941e-02
   1.7900000e+02   3.6444486e-02


==> figs/fig1_100.dat <==
  -1.7900000e+02   1.9248617e-02
  -1.7800000e+02   1.9048877e-02
  -1.7700000e+02   1.8460351e-02
  -1.7600000e+02   1.7511049e-02
  -1.7500000e+02   1.6245401e-02
  -1.7400000e+02   1.4721262e-02
  -1.7300000e+02   1.3006212e-02
  -1.7200000e+02   1.1173575e-02
  -1.7100000e+02   9.2985109e-03
  -1.7000000e+02   7.4544617e-03
  -1.6900000e+02   5.7101183e-03
  -1.6800000e+02   4.1269067e-03
  -1.6700000e+02   2.7568994e-03
  -1.6600000e+02   1.6409881e-03
  -1.6500000e+02   8.0717131e-04
  -1.6400000e+02   2.6890500e-04
  -1.6300000e+02   2.3618413e-05
  -1.6200000e+02   5.1666429e-05
  -1.6100000e+02   3.1613381e-04
  -1.6000000e+02   7.6396072e-04
  -1.5900000e+02   1.3287890e-03
  -1.5800000e+02   1.9357162e-03
  -1.5700000e+02   2.5078094e-03
  -1.5600000e+02   2.9738287e-03
  -1.5500000e+02   3.2762270e-03
  -1.5400000e+02   3.3782279e-03
  -1.5300000e+02   3.2687199e-03
  -1.5200000e+02   2.9639036e-03
  -1.5100000e+02   2.5050811e-03
  -1.5000000e+02   1.9526236e-03
  -1.4900000e+02   1.3768742e-03
  -1.4800000e+02   8.4738500e-04
  -1.4700000e+02   4.2229871e-04
  -1.4600000e+02   1.3975675e-04
  -1.4500000e+02   1.2893889e-05
  -1.4400000e+02   2.9323663e-05
  -1.4300000e+02   1.5514520e-04
  -1.4200000e+02   3.4260256e-04
  -1.4100000e+02   5.3980144e-04
  -1.4000000e+02   7.0050137e-04
  -1.3900000e+02   7.9204590e-04
  -1.3800000e+02   7.9995709e-04
  -1.3700000e+02   7.2849496e-04
  -1.3600000e+02   5.9738294e-04
  -1.3500000e+02   4.3571525e-04
  -1.3400000e+02   2.7460611e-04
  -1.3300000e+02   1.4029795e-04
  -1.3200000e+02   4.9198974e-05
  -1.3100000e+02   5.7525746e-06
  -1.3000000e+02   3.3067108e-06
  -1.2900000e+02   2.7439068e-05
  -1.2800000e+02   6.0672906e-05
  -1.2700000e+02   8.7299513e-05
  -1.2600000e+02   9.7133439e-05
  -1.2500000e+02   8.7409589e-05
  -1.2400000e+02   6.2567419e-05
  -1.2300000e+02   3.2210414e-05
  -1.2200000e+02   7.9446978e-06
  -1.2100000e+02   3.4770044e-19
  -1.2000000e+02   1.4493512e-05
  -1.1900000e+02   5.1949267e-05
  -1.1800000e+02   1.0731625e-04
  -1.1700000e+02   1.7134138e-04
  -1.1600000e+02   2.3284472e-04
  -1.1500000e+02   2.8127882e-04
  -1.1400000e+02   3.0895394e-04
  -1.1300000e+02   3.1245568e-04
  -1.1200000e+02   2.9301831e-04
  -1.1100000e+02   2.5587924e-04
  -1.1000000e+02   2.0886342e-04
  -1.0900000e+02   1.6058582e-04
  -1.0800000e+02   1.1869566e-04
  -1.0700000e+02   8.8525346e-05
  -1.0600000e+02   7.2376268e-05
  -1.0500000e+02   6.9512913e-05
  -1.0400000e+02   7.6782954e-05
  -1.0300000e+02   8.9666231e-05
  -1.0200000e+02   1.0349599e-04
  -1.0100000e+02   1.1459469e-04
  -1.0000000e+02   1.2111435e-04
  -9.9000000e+01   1.2345045e-04
  -9.8000000e+01   1.2418914e-04
  -9.7000000e+01   1.2763118e-04
  -9.6000000e+01   1.3900078e-04
  -9.5000000e+01   1.6348495e-04
  -9.4000000e+01   2.0526000e-04
  -9.3000000e+01   2.6664924e-04
  -9.2000000e+01   3.4752680e-04
  -9.1000000e+01   4.4504353e-04
  -9.0000000e+01   5.5370916e-04
  -8.9000000e+01   6.6582425e-04
  -8.8000000e+01   7.7221901e-04
  -8.7000000e+01   8.6322583e-04
  -8.6000000e+01   9.2978739e-04
  -8.5000000e+01   9.6458476e-04
  -8.4000000e+01   9.6305969e-04
  -8.3000000e+01   9.2420448e-04
  -8.2000000e+01   8.5100401e-04
  -8.1000000e+01   7.5043948e-04
  -8.0000000e+01   6.3300326e-04
  -7.9000000e+01   5.1172850e-04
  -7.8000000e+01   4.0080117e-04
  -7.7000000e+01   3.1388893e-04
  -7.6000000e+01   2.6238079e-04
  -7.5000000e+01   2.5377115e-04
  -7.4000000e+01   2.9043154e-04
  -7.3000000e+01   3.6898443e-04
  -7.2000000e+01   4.8042498e-04
  -7.1000000e+01   6.1103403e-04
  -7.0000000e+01   7.4400389e-04
  -6.9000000e+01   8.6157795e-04
  -6.8000000e+01   9.4740933e-04
  -6.7000000e+01   9.8879393e-04
  -6.6000000e+01   9.7844207e-04
  -6.5000000e+01   9.1552238e-04
  -6.4000000e+01   8.0582911e-04
  -6.3000000e+01   6.6106570e-04
  -6.2000000e+01   4.9737418e-04
  -6.1000000e+01   3.3334277e-04
  -6.0000000e+01   1.8777533e-04
  -5.9000000e+01   7.7501079e-05
  -5.8000000e+01   1.5455255e-05
  -5.7000000e+01   9.1940630e-06
  -5.6000000e+01   5.9947573e-05
  -5.5000000e+01   1.6228097e-04
  -5.4000000e+01   3.0442902e-04
  -5.3000000e+01   4.6937248e-04
  -5.2000000e+01   6.3670505e-04
  -5.1000000e+01   7.8526095e-04
  -5.0000000e+01   8.9631717e-04
  -4.9000000e+01   9.5696559e-04
  -4.8000000e+01   9.6302118e-04
  -4.7000000e+01   9.2068182e-04
  -4.6000000e+01   8.4617846e-04
  -4.5000000e+01   7.6292902e-04
  -4.4000000e+01   6.9624721e-04
  -4.3000000e+01   6.6639044e-04
  -4.2000000e+01   6.8149414e-04
  -4.1000000e+01   7.3250736e-04
  -4.0000000e+01   7.9237576e-04
  -3.9000000e+01   8.2123155e-04
  -3.8000000e+01   7.7819785e-04
  -3.7000000e+01   6.3872655e-04
  -3.6000000e+01   4.1448350e-04
  -3.5000000e+01   1.7113179e-04
  -3.4000000e+01   3.8451020e-05
  -3.3000000e+01   2.0749560e-04
  -3.2000000e+01   9.1115891e-04
  -3.1000000e+01   2.3874906e-03
  -3.0000000e+01   4.8289927e-03
  -2.9000000e+01   8.3251871e-03
  -2.8000000e+01   1.2809124e-02
  -2.7000000e+01   1.8020321e-02
  -2.6000000e+01   2.3496225e-02
  -2.5000000e+01   2.8601387e-02
  -2.4000000e+01   3.2598345e-02
  -2.3000000e+01   3.4757348e-02
  -2.2000000e+01   3.4494696e-02
  -2.1000000e+01   3.1522768e-02
  -2.0000000e+01   2.5990149e-02
  -1.9000000e+01   1.8588522e-02
  -1.8000000e+01   1.0604803e-02
  -1.7000000e+01   3.9023295e-03
  -1.6000000e+01   8.2304647e-04
  -1.5000000e+01   4.0127455e-03
  -1.4000000e+01   1.6181799e-02
  -1.3000000e+01   3.9823282e-02
  -1.2000000e+01   7.6917405e-02
  -1.1000000e+01   1.2865481e-01
  -1.0000000e+01   1.9521107e-01
  -9.0000000e+00   2.7560056e-01
  -8.0000000e+00   3.6763035e-01
  -7.0000000e+00   4.6796472e-01
  -6.0000000e+00   5.7229956e-01
  -5.0000000e+00   6.7563472e-01
  -4.0000000e+00   7.7262196e-01
  -3.0000000e+00   8.5795860e-01
  -2.0000000e+00   9.2679189e-01
  -1.0000000e+00   9.7509781e-01
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   9.7509781e-01
   3.0000000e+00   9.2679189e-01
   4.0000000e+00   8.5795860e-01
   5.0000000e+00   7.7262196e-01
   6.0000000e+00   6.7563472e-01
   7.0000000e+00   5.7229956e-01
   8.0000000e+00   4.6796472e-01
   9.0000000e+00   3.6763035e-01
   1.0000000e+01   2.7560056e-01
   1.1000000e+01   1.9521107e-01
   1.2000000e+01   1.2865481e-01
   1.3000000e+01   7.6917405e-02
   1.4000000e+01   3.9823282e-02
   1.5000000e+01   1.6181799e-02
   1.6000000e+01   4.0127455e-03
   1.7000000e+01   8.2304647e-04
   1.8000000e+01   3.9023295e-03
   1.9000000e+01   1.0604803e-02
   2.0000000e+01   1.8588522e-02
   2.1000000e+01   2.5990149e-02
   2.2000000e+01   3.1522768e-02
   2.3000000e+01   3.4494696e-02
   2.4000000e+01   3.4757348e-02
   2.5000000e+01   3.2598345e-02
   2.6000000e+01   2.8601387e-02
   2.7000000e+01   2.3496225e-02
   2.8000000e+01   1.8020321e-02
   2.9000000e+01   1.2809124e-02
   3.0000000e+01   8.3251871e-03
   3.1000000e+01   4.8289927e-03
   3.2000000e+01   2.3874906e-03
   3.3000000e+01   9.1115891e-04
   3.4000000e+01   2.0749560e-04
   3.5000000e+01   3.8451020e-05
   3.6000000e+01   1.7113179e-04
   3.7000000e+01   4.1448350e-04
   3.8000000e+01   6.3872655e-04
   3.9000000e+01   7.7819785e-04
   4.0000000e+01   8.2123155e-04
   4.1000000e+01   7.9237576e-04
   4.2000000e+01   7.3250736e-04
   4.3000000e+01   6.8149414e-04
   4.4000000e+01   6.6639044e-04
   4.5000000e+01   6.9624721e-04
   4.6000000e+01   7.6292902e-04
   4.7000000e+01   8.4617846e-04
   4.8000000e+01   9.2068182e-04
   4.9000000e+01   9.6302118e-04
   5.0000000e+01   9.5696559e-04
   5.1000000e+01   8.9631717e-04
   5.2000000e+01   7.8526095e-04
   5.3000000e+01   6.3670505e-04
   5.4000000e+01   4.6937248e-04
   5.5000000e+01   3.0442902e-04
   5.6000000e+01   1.6228097e-04
   5.7000000e+01   5.9947573e-05
   5.8000000e+01   9.1940630e-06
   5.9000000e+01   1.5455255e-05
   6.0000000e+01   7.7501079e-05
   6.1000000e+01   1.8777533e-04
   6.2000000e+01   3.3334277e-04
   6.3000000e+01   4.9737418e-04
   6.4000000e+01   6.6106570e-04
   6.5000000e+01   8.0582911e-04
   6.6000000e+01   9.1552238e-04
   6.7000000e+01   9.7844207e-04
   6.8000000e+01   9.8879393e-04
   6.9000000e+01   9.4740933e-04
   7.0000000e+01   8.6157795e-04
   7.1000000e+01   7.4400389e-04
   7.2000000e+01   6.1103403e-04
   7.3000000e+01   4.8042498e-04
   7.4000000e+01   3.6898443e-04
   7.5000000e+01   2.9043154e-04
   7.6000000e+01   2.5377115e-04
   7.7000000e+01   2.6238079e-04
   7.8000000e+01   3.1388893e-04
   7.9000000e+01   4.0080117e-04
   8.0000000e+01   5.1172850e-04
   8.1000000e+01   6.3300326e-04
   8.2000000e+01   7.5043948e-04
   8.3000000e+01   8.5100401e-04
   8.4000000e+01   9.2420448e-04
   8.5000000e+01   9.6305969e-04
   8.6000000e+01   9.6458476e-04
   8.7000000e+01   9.2978739e-04
   8.8000000e+01   8.6322583e-04
   8.9000000e+01   7.7221901e-04
   9.0000000e+01   6.6582425e-04
   9.1000000e+01   5.5370916e-04
   9.2000000e+01   4.4504353e-04
   9.3000000e+01   3.4752680e-04
   9.4000000e+01   2.6664924e-04
   9.5000000e+01   2.0526000e-04
   9.6000000e+01   1.6348495e-04
   9.7000000e+01   1.3900078e-04
   9.8000000e+01   1.2763118e-04
   9.9000000e+01   1.2418914e-04
   1.0000000e+02   1.2345045e-04
   1.0100000e+02   1.2111435e-04
   1.0200000e+02   1.1459469e-04
   1.0300000e+02   1.0349599e-04
   1.0400000e+02   8.9666231e-05
   1.0500000e+02   7.6782954e-05
   1.0600000e+02   6.9512913e-05
   1.0700000e+02   7.2376268e-05
   1.0800000e+02   8.8525346e-05
   1.0900000e+02   1.1869566e-04
   1.1000000e+02   1.6058582e-04
   1.1100000e+02   2.0886342e-04
   1.1200000e+02   2.5587924e-04
   1.1300000e+02   2.9301831e-04
   1.1400000e+02   3.1245568e-04
   1.1500000e+02   3.0895394e-04
   1.1600000e+02   2.8127882e-04
   1.1700000e+02   2.3284472e-04
   1.1800000e+02   1.7134138e-04
   1.1900000e+02   1.0731625e-04
   1.2000000e+02   5.1949267e-05
   1.2100000e+02   1.4493512e-05
   1.2200000e+02   0.0000000e+00
   1.2300000e+02   7.9446978e-06
   1.2400000e+02   3.2210414e-05
   1.2500000e+02   6.2567419e-05
   1.2600000e+02   8.7409589e-05
   1.2700000e+02   9.7133439e-05
   1.2800000e+02   8.7299513e-05
   1.2900000e+02   6.0672906e-05
   1.3000000e+02   2.7439068e-05
   1.3100000e+02   3.3067108e-06
   1.3200000e+02   5.7525746e-06
   1.3300000e+02   4.9198974e-05
   1.3400000e+02   1.4029795e-04
   1.3500000e+02   2.7460611e-04
   1.3600000e+02   4.3571525e-04
   1.3700000e+02   5.9738294e-04
   1.3800000e+02   7.2849496e-04
   1.3900000e+02   7.9995709e-04
   1.4000000e+02   7.9204590e-04
   1.4100000e+02   7.0050137e-04
   1.4200000e+02   5.3980144e-04
   1.4300000e+02   3.4260256e-04
   1.4400000e+02   1.5514520e-04
   1.4500000e+02   2.9323663e-05
   1.4600000e+02   1.2893889e-05
   1.4700000e+02   1.3975675e-04
   1.4800000e+02   4.2229871e-04
   1.4900000e+02   8.4738500e-04
   1.5000000e+02   1.3768742e-03
   1.5100000e+02   1.9526236e-03
   1.5200000e+02   2.5050811e-03
   1.5300000e+02   2.9639036e-03
   1.5400000e+02   3.2687199e-03
   1.5500000e+02   3.3782279e-03
   1.5600000e+02   3.2762270e-03
   1.5700000e+02   2.9738287e-03
   1.5800000e+02   2.5078094e-03
   1.5900000e+02   1.9357162e-03
   1.6000000e+02   1.3287890e-03
   1.6100000e+02   7.6396072e-04
   1.6200000e+02   3.1613381e-04
   1.6300000e+02   5.1666429e-05
   1.6400000e+02   2.3618413e-05
   1.6500000e+02   2.6890500e-04
   1.6600000e+02   8.0717131e-04
   1.6700000e+02   1.6409881e-03
   1.6800000e+02   2.7568994e-03
   1.6900000e+02   4.1269067e-03
   1.7000000e+02   5.7101183e-03
   1.7100000e+02   7.4544617e-03
   1.7200000e+02   9.2985109e-03
   1.7300000e+02   1.1173575e-02
   1.7400000e+02   1.3006212e-02
   1.7500000e+02   1.4721262e-02
   1.7600000e+02   1.6245401e-02
   1.7700000e+02   1.7511049e-02
   1.7800000e+02   1.8460351e-02
   1.7900000e+02   1.9048877e-02


==> figs/fig1_1600.dat <==
  -1.7900000e+02   1.1840701e-03
  -1.7800000e+02   9.6897507e-04
  -1.7700000e+02   5.0108406e-04
  -1.7600000e+02   1.2117703e-04
  -1.7500000e+02   6.8930130e-07
  -1.7400000e+02   4.0864110e-05
  -1.7300000e+02   6.6552481e-05
  -1.7200000e+02   3.0715063e-05
  -1.7100000e+02   7.8049396e-07
  -1.7000000e+02   1.5846010e-05
  -1.6900000e+02   3.5852360e-05
  -1.6800000e+02   2.2626931e-05
  -1.6700000e+02   1.5229929e-06
  -1.6600000e+02   1.1302375e-05
  -1.6500000e+02   3.5098153e-05
  -1.6400000e+02   2.9748364e-05
  -1.6300000e+02   4.5100454e-06
  -1.6200000e+02   9.8997409e-06
  -1.6100000e+02   4.5445591e-05
  -1.6000000e+02   5.0928021e-05
  -1.5900000e+02   1.4806393e-05
  -1.5800000e+02   5.6684107e-06
  -1.5700000e+02   4.8321875e-05
  -1.5600000e+02   6.9749322e-05
  -1.5500000e+02   3.2083858e-05
  -1.5400000e+02   1.5558021e-06
  -1.5300000e+02   1.9210637e-05
  -1.5200000e+02   3.4944567e-05
  -1.5100000e+02   1.8490273e-05
  -1.5000000e+02   2.0333664e-06
  -1.4900000e+02   1.3560554e-07
  -1.4800000e+02   2.8008514e-07
  -1.4700000e+02   3.1364679e-06
  -1.4600000e+02   5.7175657e-06
  -1.4500000e+02   1.4864050e-06
  -1.4400000e+02   3.8421657e-06
  -1.4300000e+02   1.5764306e-05
  -1.4200000e+02   1.7259034e-05
  -1.4100000e+02   6.8597116e-06
  -1.4000000e+02   5.2587760e-07
  -1.3900000e+02   2.2195606e-07
  -1.3800000e+02   6.5223492e-07
  -1.3700000e+02   1.0301389e-06
  -1.3600000e+02   7.2892833e-07
  -1.3500000e+02   1.0231719e-07
  -1.3400000e+02   1.5934056e-08
  -1.3300000e+02   3.0421558e-07
  -1.3200000e+02   1.6719216e-06
  -1.3100000e+02   3.0732420e-06
  -1.3000000e+02   2.3388932e-06
  -1.2900000e+02   6.5934127e-07
  -1.2800000e+02   5.4888895e-08
  -1.2700000e+02   4.6890386e-07
  -1.2600000e+02   9.6212370e-07
  -1.2500000e+02   7.1053054e-07
  -1.2400000e+02   1.2710715e-07
  -1.2300000e+02   3.7557569e-08
  -1.2200000e+02   9.1090846e-08
  -1.2100000e+02   8.6651222e-08
  -1.2000000e+02   1.0786171e-06
  -1.1900000e+02   4.9689875e-06
  -1.1800000e+02   1.1479704e-05
  -1.1700000e+02   1.4735481e-05
  -1.1600000e+02   1.0183647e-05
  -1.1500000e+02   3.0795935e-06
  -1.1400000e+02   1.5087127e-07
  -1.1300000e+02   7.6714920e-08
  -1.1200000e+02   3.0501898e-07
  -1.1100000e+02   2.1197211e-06
  -1.1000000e+02   4.7903866e-06
  -1.0900000e+02   5.1337664e-06
  -1.0800000e+02   3.0784030e-06
  -1.0700000e+02   1.0460775e-06
  -1.0600000e+02   1.5557883e-07
  -1.0500000e+02   1.5413336e-07
  -1.0400000e+02   5.5088940e-07
  -1.0300000e+02   7.8887861e-07
  -1.0200000e+02   6.3008210e-07
  -1.0100000e+02   3.1935838e-07
  -1.0000000e+02   1.0739358e-07
  -9.9000000e+01   2.0086843e-08
  -9.8000000e+01   0.0000000e+00
  -9.7000000e+01   3.7896500e-10
  -9.6000000e+01   1.3674369e-08
  -9.5000000e+01   5.2766199e-08
  -9.4000000e+01   1.1020251e-07
  -9.3000000e+01   1.8072134e-07
  -9.2000000e+01   2.9735689e-07
  -9.1000000e+01   5.2909870e-07
  -9.0000000e+01   8.5400700e-07
  -8.9000000e+01   9.5861316e-07
  -8.8000000e+01   5.5440869e-07
  -8.7000000e+01   1.4830199e-07
  -8.6000000e+01   6.7767373e-07
  -8.5000000e+01   1.8713577e-06
  -8.4000000e+01   2.2252323e-06
  -8.3000000e+01   1.2811444e-06
  -8.2000000e+01   2.7974350e-07
  -8.1000000e+01   3.8848895e-09
  -8.0000000e+01   2.1337830e-08
  -7.9000000e+01   1.0309578e-07
  -7.8000000e+01   2.0648973e-07
  -7.7000000e+01   1.9094892e-07
  -7.6000000e+01   1.3213590e-06
  -7.5000000e+01   4.7624352e-06
  -7.4000000e+01   7.6656645e-06
  -7.3000000e+01   6.4172585e-06
  -7.2000000e+01   3.0907270e-06
  -7.1000000e+01   1.7083936e-06
  -7.0000000e+01   1.5454546e-06
  -6.9000000e+01   6.8581261e-07
  -6.8000000e+01   7.5157439e-08
  -6.7000000e+01   1.1262638e-07
  -6.6000000e+01   3.1221936e-07
  -6.5000000e+01   2.7998195e-06
  -6.4000000e+01   9.8134108e-06
  -6.3000000e+01   1.6910828e-05
  -6.2000000e+01   1.4803289e-05
  -6.1000000e+01   6.0335318e-06
  -6.0000000e+01   6.5914382e-06
  -5.9000000e+01   1.3446051e-05
  -5.8000000e+01   8.1504738e-06
  -5.7000000e+01   1.1901337e-05
  -5.6000000e+01   5.8685398e-05
  -5.5000000e+01   1.0851717e-04
  -5.4000000e+01   9.7157072e-05
  -5.3000000e+01   4.4566693e-05
  -5.2000000e+01   9.4404678e-06
  -5.1000000e+01   7.3203645e-07
  -5.0000000e+01   3.7113930e-07
  -4.9000000e+01   1.7885778e-06
  -4.8000000e+01   4.2630111e-06
  -4.7000000e+01   6.7835295e-06
  -4.6000000e+01   6.0707581e-06
  -4.5000000e+01   2.0519614e-06
  -4.4000000e+01   9.4104878e-07
  -4.3000000e+01   4.3035966e-06
  -4.2000000e+01   8.7746407e-06
  -4.1000000e+01   9.8398221e-06
  -4.0000000e+01   4.9703071e-06
  -3.9000000e+01   6.7177416e-07
  -3.8000000e+01   6.7606917e-07
  -3.7000000e+01   3.0330340e-06
  -3.6000000e+01   8.6608037e-06
  -3.5000000e+01   8.9602017e-06
  -3.4000000e+01   3.3575066e-06
  -3.3000000e+01   9.4606321e-06
  -3.2000000e+01   1.7378223e-05
  -3.1000000e+01   9.9582745e-06
  -3.0000000e+01   1.7844970e-06
  -2.9000000e+01   3.1113818e-06
  -2.8000000e+01   3.0484579e-05
  -2.7000000e+01   8.3423884e-05
  -2.6000000e+01   8.4470366e-05
  -2.5000000e+01   2.8087898e-05
  -2.4000000e+01   2.0437581e-05
  -2.3000000e+01   4.3490178e-05
  -2.2000000e+01   2.3274477e-05
  -2.1000000e+01   1.7407559e-06
  -2.0000000e+01   1.7778598e-05
  -1.9000000e+01   2.0086748e-04
  -1.8000000e+01   5.7509592e-04
  -1.7000000e+01   5.5748523e-04
  -1.6000000e+01   2.6972377e-04
  -1.5000000e+01   1.4989147e-03
  -1.4000000e+01   3.9581055e-03
  -1.3000000e+01   3.7419406e-03
  -1.2000000e+01   1.3037557e-03
  -1.1000000e+01   4.0846927e-03
  -1.0000000e+01   1.1962398e-02
  -9.0000000e+00   1.2268927e-02
  -8.0000000e+00   4.3656992e-03
  -7.0000000e+00   1.0413498e-02
  -6.0000000e+00   3.5400171e-02
  -5.0000000e+00   4.1813934e-02
  -4.0000000e+00   1.6845815e-02
  -3.0000000e+00   5.3246383e-02
  -2.0000000e+00   2.8109755e-01
  -1.0000000e+00   6.7673246e-01
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   6.7673246e-01
   3.0000000e+00   2.8109755e-01
   4.0000000e+00   5.3246383e-02
   5.0000000e+00   1.6845815e-02
   6.0000000e+00   4.1813934e-02
   7.0000000e+00   3.5400171e-02
   8.0000000e+00   1.0413498e-02
   9.0000000e+00   4.3656992e-03
   1.0000000e+01   1.2268927e-02
   1.1000000e+01   1.1962398e-02
   1.2000000e+01   4.0846927e-03
   1.3000000e+01   1.3037557e-03
   1.4000000e+01   3.7419406e-03
   1.5000000e+01   3.9581055e-03
   1.6000000e+01   1.4989147e-03
   1.7000000e+01   2.6972377e-04
   1.8000000e+01   5.5748523e-04
   1.9000000e+01   5.7509592e-04
   2.0000000e+01   2.0086748e-04
   2.1000000e+01   1.7778598e-05
   2.2000000e+01   1.7407559e-06
   2.3000000e+01   2.3274477e-05
   2.4000000e+01   4.3490178e-05
   2.5000000e+01   2.0437581e-05
   2.6000000e+01   2.8087898e-05
   2.7000000e+01   8.4470366e-05
   2.8000000e+01   8.3423884e-05
   2.9000000e+01   3.0484579e-05
   3.0000000e+01   3.1113818e-06
   3.1000000e+01   1.7844970e-06
   3.2000000e+01   9.9582745e-06
   3.3000000e+01   1.7378223e-05
   3.4000000e+01   9.4606321e-06
   3.5000000e+01   3.3575066e-06
   3.6000000e+01   8.9602017e-06
   3.7000000e+01   8.6608037e-06
   3.8000000e+01   3.0330340e-06
   3.9000000e+01   6.7606917e-07
   4.0000000e+01   6.7177416e-07
   4.1000000e+01   4.9703071e-06
   4.2000000e+01   9.8398221e-06
   4.3000000e+01   8.7746407e-06
   4.4000000e+01   4.3035966e-06
   4.5000000e+01   9.4104878e-07
   4.6000000e+01   2.0519614e-06
   4.7000000e+01   6.0707581e-06
   4.8000000e+01   6.7835295e-06
   4.9000000e+01   4.2630111e-06
   5.0000000e+01   1.7885778e-06
   5.1000000e+01   3.7113930e-07
   5.2000000e+01   7.3203645e-07
   5.3000000e+01   9.4404678e-06
   5.4000000e+01   4.4566693e-05
   5.5000000e+01   9.7157072e-05
   5.6000000e+01   1.0851717e-04
   5.7000000e+01   5.8685398e-05
   5.8000000e+01   1.1901337e-05
   5.9000000e+01   8.1504738e-06
   6.0000000e+01   1.3446051e-05
   6.1000000e+01   6.5914382e-06
   6.2000000e+01   6.0335318e-06
   6.3000000e+01   1.4803289e-05
   6.4000000e+01   1.6910828e-05
   6.5000000e+01   9.8134108e-06
   6.6000000e+01   2.7998195e-06
   6.7000000e+01   3.1221936e-07
   6.8000000e+01   1.1262638e-07
   6.9000000e+01   7.5157439e-08
   7.0000000e+01   6.8581261e-07
   7.1000000e+01   1.5454546e-06
   7.2000000e+01   1.7083936e-06
   7.3000000e+01   3.0907270e-06
   7.4000000e+01   6.4172585e-06
   7.5000000e+01   7.6656645e-06
   7.6000000e+01   4.7624352e-06
   7.7000000e+01   1.3213590e-06
   7.8000000e+01   1.9094892e-07
   7.9000000e+01   2.0648973e-07
   8.0000000e+01   1.0309578e-07
   8.1000000e+01   2.1337830e-08
   8.2000000e+01   3.8848895e-09
   8.3000000e+01   2.7974350e-07
   8.4000000e+01   1.2811444e-06
   8.5000000e+01   2.2252323e-06
   8.6000000e+01   1.8713577e-06
   8.7000000e+01   6.7767373e-07
   8.8000000e+01   1.4830199e-07
   8.9000000e+01   5.5440869e-07
   9.0000000e+01   9.5861316e-07
   9.1000000e+01   8.5400700e-07
   9.2000000e+01   5.2909870e-07
   9.3000000e+01   2.9735689e-07
   9.4000000e+01   1.8072134e-07
   9.5000000e+01   1.1020251e-07
   9.6000000e+01   5.2766199e-08
   9.7000000e+01   1.3674369e-08
   9.8000000e+01   3.7896500e-10
   9.9000000e+01   1.6028368e-22
   1.0000000e+02   2.0086843e-08
   1.0100000e+02   1.0739358e-07
   1.0200000e+02   3.1935838e-07
   1.0300000e+02   6.3008210e-07
   1.0400000e+02   7.8887861e-07
   1.0500000e+02   5.5088940e-07
   1.0600000e+02   1.5413336e-07
   1.0700000e+02   1.5557883e-07
   1.0800000e+02   1.0460775e-06
   1.0900000e+02   3.0784030e-06
   1.1000000e+02   5.1337664e-06
   1.1100000e+02   4.7903866e-06
   1.1200000e+02   2.1197211e-06
   1.1300000e+02   3.0501898e-07
   1.1400000e+02   7.6714920e-08
   1.1500000e+02   1.5087127e-07
   1.1600000e+02   3.0795935e-06
   1.1700000e+02   1.0183647e-05
   1.1800000e+02   1.4735481e-05
   1.1900000e+02   1.1479704e-05
   1.2000000e+02   4.9689875e-06
   1.2100000e+02   1.0786171e-06
   1.2200000e+02   8.6651222e-08
   1.2300000e+02   9.1090846e-08
   1.2400000e+02   3.7557569e-08
   1.2500000e+02   1.2710715e-07
   1.2600000e+02   7.1053054e-07
   1.2700000e+02   9.6212370e-07
   1.2800000e+02   4.6890386e-07
   1.2900000e+02   5.4888895e-08
   1.3000000e+02   6.5934127e-07
   1.3100000e+02   2.3388932e-06
   1.3200000e+02   3.0732420e-06
   1.3300000e+02   1.6719216e-06
   1.3400000e+02   3.0421558e-07
   1.3500000e+02   1.5934056e-08
   1.3600000e+02   1.0231719e-07
   1.3700000e+02   7.2892833e-07
   1.3800000e+02   1.0301389e-06
   1.3900000e+02   6.5223492e-07
   1.4000000e+02   2.2195606e-07
   1.4100000e+02   5.2587760e-07
   1.4200000e+02   6.8597116e-06
   1.4300000e+02   1.7259034e-05
   1.4400000e+02   1.5764306e-05
   1.4500000e+02   3.8421657e-06
   1.4600000e+02   1.4864050e-06
   1.4700000e+02   5.7175657e-06
   1.4800000e+02   3.1364679e-06
   1.4900000e+02   2.8008514e-07
   1.5000000e+02   1.3560554e-07
   1.5100000e+02   2.0333664e-06
   1.5200000e+02   1.8490273e-05
   1.5300000e+02   3.4944567e-05
   1.5400000e+02   1.9210637e-05
   1.5500000e+02   1.5558021e-06
   1.5600000e+02   3.2083858e-05
   1.5700000e+02   6.9749322e-05
   1.5800000e+02   4.8321875e-05
   1.5900000e+02   5.6684107e-06
   1.6000000e+02   1.4806393e-05
   1.6100000e+02   5.0928021e-05
   1.6200000e+02   4.5445591e-05
   1.6300000e+02   9.8997409e-06
   1.6400000e+02   4.5100454e-06
   1.6500000e+02   2.9748364e-05
   1.6600000e+02   3.5098153e-05
   1.6700000e+02   1.1302375e-05
   1.6800000e+02   1.5229929e-06
   1.6900000e+02   2.2626931e-05
   1.7000000e+02   3.5852360e-05
   1.7100000e+02   1.5846010e-05
   1.7200000e+02   7.8049396e-07
   1.7300000e+02   3.0715063e-05
   1.7400000e+02   6.6552481e-05
   1.7500000e+02   4.0864110e-05
   1.7600000e+02   6.8930130e-07
   1.7700000e+02   1.2117703e-04
   1.7800000e+02   5.0108406e-04
   1.7900000e+02   9.6897507e-04


==> figs/fig2_100.dat <==
   1.0000000e+00   8.7488664e-02
   2.0000000e+00   1.7497733e-01
   3.0000000e+00   2.6246599e-01
   4.0000000e+00   3.4995465e-01
   5.0000000e+00   4.3744332e-01
   6.0000000e+00   5.2493198e-01
   7.0000000e+00   6.1242064e-01
   8.0000000e+00   6.9990931e-01
   9.0000000e+00   7.8739797e-01
   1.0000000e+01   8.7488664e-01
   1.1000000e+01   9.6237530e-01
   1.2000000e+01   1.0498640e+00
   1.3000000e+01   1.1373526e+00
   1.4000000e+01   1.2248413e+00
   1.5000000e+01   1.3123300e+00
   1.6000000e+01   1.3998186e+00
   1.7000000e+01   1.4873073e+00
   1.8000000e+01   1.5747959e+00
   1.9000000e+01   1.6622846e+00
   2.0000000e+01   1.7497733e+00


==> figs/fig2_1600.dat <==
   1.0000000e+00   1.7455065e-02
   2.0000000e+00   3.4910130e-02
   3.0000000e+00   5.2365195e-02
   4.0000000e+00   6.9820260e-02
   5.0000000e+00   8.7275325e-02
   6.0000000e+00   1.0473039e-01
   7.0000000e+00   1.2218545e-01
   8.0000000e+00   1.3964052e-01
   9.0000000e+00   1.5709558e-01
   1.0000000e+01   1.7455065e-01
   1.1000000e+01   1.9200571e-01
   1.2000000e+01   2.0946078e-01
   1.3000000e+01   2.2691584e-01
   1.4000000e+01   2.4437091e-01
   1.5000000e+01   2.6182597e-01
   1.6000000e+01   2.7928104e-01
   1.7000000e+01   2.9673610e-01
   1.8000000e+01   3.1419117e-01
   1.9000000e+01   3.3164623e-01
   2.0000000e+01   3.4910130e-01


==> figs/fig2_50.dat <==
   1.0000000e+00   1.5838444e-01
   2.0000000e+00   3.1676888e-01
   3.0000000e+00   4.7515332e-01
   4.0000000e+00   6.3353776e-01
   5.0000000e+00   7.9192220e-01
   6.0000000e+00   9.5030664e-01
   7.0000000e+00   1.1086911e+00
   8.0000000e+00   1.2670755e+00
   9.0000000e+00   1.4254600e+00
   1.0000000e+01   1.5838444e+00
   1.1000000e+01   1.7422288e+00
   1.2000000e+01   1.9006133e+00
   1.3000000e+01   2.0589977e+00
   1.4000000e+01   2.2173822e+00
   1.5000000e+01   2.3757666e+00
   1.6000000e+01   2.5341510e+00
   1.7000000e+01   2.6925355e+00
   1.8000000e+01   2.8509199e+00
   1.9000000e+01   3.0093044e+00
   2.0000000e+01   3.1676888e+00


==> m05.dat <==
   1.0000000e+01   1.5906177e+01
   2.0000000e+01   8.2264494e+00
   3.0000000e+01   5.5518532e+00
   4.0000000e+01   4.1917991e+00
   5.0000000e+01   3.3683138e+00
   1.0000000e+02   1.7042652e+00
   1.5000000e+02   1.1444487e+00
   2.0000000e+02   8.6356631e-01
   2.5000000e+02   6.9472371e-01
   3.0000000e+02   5.8203114e-01
   3.5000000e+02   5.0147225e-01
   4.0000000e+02   4.4101793e-01
   4.5000000e+02   3.9397706e-01
   5.0000000e+02   3.5633122e-01
   5.5000000e+02   3.2552139e-01
   6.0000000e+02   2.9984054e-01
   6.5000000e+02   2.7810635e-01
   7.0000000e+02   2.5947394e-01
   7.5000000e+02   2.4332354e-01
   8.0000000e+02   2.2919018e-01
   8.5000000e+02   2.1671819e-01
   9.0000000e+02   2.0563091e-01
   9.5000000e+02   1.9570985e-01
   1.0000000e+03   1.8678020e-01


==> m1.dat <==
   1.0000000e+01   1.3294200e+01
   2.0000000e+01   6.8650149e+00
   3.0000000e+01   4.6305930e+00
   4.0000000e+01   3.4952828e+00
   5.0000000e+01   2.8081728e+00
   1.0000000e+02   1.4203852e+00
   1.5000000e+02   9.5371249e-01
   2.0000000e+02   7.1960286e-01
   2.5000000e+02   5.7888849e-01
   3.0000000e+02   4.8497506e-01
   3.5000000e+02   4.1784308e-01
   4.0000000e+02   3.6746621e-01
   4.5000000e+02   3.2826765e-01
   5.0000000e+02   2.9689837e-01
   5.5000000e+02   2.7122570e-01
   6.0000000e+02   2.4982706e-01
   6.5000000e+02   2.3171715e-01
   7.0000000e+02   2.1619191e-01
   7.5000000e+02   2.0273487e-01
   8.0000000e+02   1.9095855e-01
   8.5000000e+02   1.8056660e-01
   9.0000000e+02   1.7132845e-01
   9.5000000e+02   1.6306206e-01
   1.0000000e+03   1.5562176e-01


==> m2.dat <==
   1.0000000e+01   1.0039908e+01
   2.0000000e+01   5.1745570e+00
   3.0000000e+01   3.4880278e+00
   4.0000000e+01   2.6319616e+00
   5.0000000e+01   2.1141353e+00
   1.0000000e+02   1.0689000e+00
   1.5000000e+02   7.1761027e-01
   2.0000000e+02   5.4141975e-01
   2.5000000e+02   4.3553004e-01
   3.0000000e+02   3.6486365e-01
   3.5000000e+02   3.1435171e-01
   4.0000000e+02   2.7644808e-01
   4.5000000e+02   2.4695580e-01
   5.0000000e+02   2.2335463e-01
   5.5000000e+02   2.0403971e-01
   6.0000000e+02   1.8794060e-01
   6.5000000e+02   1.7431589e-01
   7.0000000e+02   1.6263584e-01
   7.5000000e+02   1.5251183e-01
   8.0000000e+02   1.4365234e-01
   8.5000000e+02   1.3583437e-01
   9.0000000e+02   1.2888447e-01
   9.5000000e+02   1.2266565e-01
   1.0000000e+03   1.1706832e-01


==> results_s21.dat <==
3	-33.366	-33.29	-32.985	-32.886	-33.064	-0.17832	0.30172
3.03	-32.617	-32.559	-32.279	-32.291	-32.226	0.065581	0.39085
3.06	-32	-31.906	-31.676	-31.506	-31.652	-0.14618	0.34838
3.09	-31.502	-31.287	-31.119	-30.75	-30.829	-0.079132	0.67261
3.12	-31.098	-30.667	-30.56	-30.154	-30.308	-0.15399	0.7908
3.15	-30.764	-30.031	-29.973	-29.533	-29.527	0.0057224	1.2369
3.18	-30.472	-29.378	-29.353	-28.855	-29.047	-0.19225	1.4249
3.21	-30.199	-28.721	-28.715	-28.262	-28.324	-0.062055	1.8757
3.24	-29.924	-28.075	-28.082	-27.731	-27.884	-0.15264	2.0405
3.27	-29.632	-27.455	-27.476	-27.172	-27.225	-0.053513	2.4065
3.3	-29.313	-26.872	-26.911	-26.631	-26.826	-0.19484	2.4873
3.33	-28.968	-26.331	-26.395	-26.162	-26.237	-0.075052	2.731
3.36	-28.601	-25.834	-25.929	-25.712	-25.881	-0.16966	2.7199
3.39	-28.222	-25.378	-25.507	-25.26	-25.365	-0.10543	2.8569
3.42	-27.841	-24.959	-25.121	-24.854	-25.055	-0.20077	2.7854
3.45	-27.468	-24.573	-24.763	-24.493	-24.611	-0.11743	2.857
3.48	-27.112	-24.216	-24.427	-24.137	-24.347	-0.21014	2.7654
3.51	-26.782	-23.885	-24.11	-23.8	-23.971	-0.1712	2.8104
3.54	-26.481	-23.58	-23.81	-23.506	-23.751	-0.24558	2.7293
3.57	-26.212	-23.3	-23.53	-23.226	-23.438	-0.21142	2.7739
3.6	-25.976	-23.047	-23.273	-22.947	-23.254	-0.3075	2.7219
3.63	-25.775	-22.821	-23.043	-22.689	-22.994	-0.30494	2.7814
3.66	-25.608	-22.624	-22.84	-22.447	-22.839	-0.39221	2.7687
3.69	-25.474	-22.454	-22.666	-22.195	-22.622	-0.42747	2.8512
3.72	-25.371	-22.31	-22.518	-21.94	-22.488	-0.54811	2.8827
3.75	-25.3	-22.188	-22.39	-21.699	-22.311	-0.61186	2.9887
3.78	-25.258	-22.083	-22.277	-21.464	-22.197	-0.73327	3.0605
3.81	-25.245	-21.992	-22.172	-21.263	-22.07	-0.80624	3.1753
3.84	-25.261	-21.909	-22.073	-21.202	-22	-0.7973	3.2611
3.87	-25.304	-21.833	-21.976	-21.466	-21.977	-0.5112	3.3272
3.9	-25.375	-21.761	-21.884	-22.373	-22.043	0.32944	3.3318
3.93	-25.473	-21.695	-21.802	-24.18	-22.308	1.8715	3.1649
3.96	-25.599	-21.64	-21.738	-26.238	-22.807	3.4309	2.7914
3.99	-25.751	-21.601	-21.7	-26.834	-23.844	2.9901	1.9069
4.02	-25.931	-21.584	-21.696	-25.645	-25.262	0.3827	0.66904
4.05	-26.137	-21.594	-21.735	-23.798	-26.529	-2.7308	-0.39187
4.08	-26.37	-21.637	-21.82	-22.001	-25.784	-3.783	0.58558
4.11	-26.627	-21.716	-21.957	-20.536	-23.335	-2.7981	3.2925
4.14	-26.908	-21.836	-22.149	-19.24	-21.072	-1.8329	5.8354
4.17	-27.21	-22	-22.399	-17.593	-18.972	-1.3791	8.2377
4.2	-27.531	-22.209	-22.71	-17.586	-17.454	0.13175	10.076
4.23	-27.866	-22.468	-23.088	-18.091	-16.184	1.9069	11.681
4.26	-28.211	-22.781	-23.539	-18.53	-15.689	2.8405	12.522
4.29	-28.562	-23.152	-24.07	-18.863	-17.328	1.5346	11.234
4.32	-28.914	-23.587	-24.687	-18.987	-20.966	-1.9791	7.9484
4.35	-29.263	-24.091	-25.398	-19.344	-22.531	-3.1873	6.7313
4.38	-29.604	-24.67	-26.206	-20.378	-23.233	-2.8543	6.3713
4.41	-29.937	-25.325	-27.11	-19.767	-23.511	-3.7436	6.4266
4.44	-30.262	-26.057	-28.103	-21.144	-24.464	-3.3203	5.7978
4.47	-30.58	-26.861	-29.168	-21.766	-26.035	-4.2693	4.5446
4.5	-30.896	-27.727	-30.283	-22.339	-27.602	-5.2629	3.2947
4.53	-31.216	-28.642	-31.423	-22.962	-27.37	-4.4081	3.8465
4.56	-31.546	-29.589	-32.569	-23.275	-27.625	-4.35	3.9211
4.59	-31.892	-30.555	-33.718	-24.107	-28.134	-4.0266	3.7585
4.62	-32.259	-31.532	-34.881	-25.054	-29.053	-3.9984	3.206
4.65	-32.648	-32.525	-36.085	-25.884	-29.829	-3.9454	2.8186
4.68	-33.059	-33.549	-37.353	-26.603	-28.642	-2.0392	4.4166
4.71	-33.485	-34.627	-38.685	-27.484	-27.316	0.1684	6.1693
4.74	-33.915	-35.783	-40.037	-28.707	-27.848	0.8589	6.067
4.77	-34.332	-37.034	-41.312	-29.924	-29.178	0.7459	5.1541
4.8	-34.715	-38.377	-42.381	-31.081	-30.382	0.69882	4.3335
4.83	-35.044	-39.779	-43.136	-32.534	-32.496	0.038124	2.5475
4.86	-35.303	-41.16	-43.512	-33.919	-33.674	0.2446	1.6288
4.89	-35.489	-42.388	-43.443	-34.788	-36.618	-1.83	-1.129
4.92	-35.616	-43.286	-42.85	-36.141	-37.499	-1.3578	-1.8835
4.95	-35.709	-43.692	-41.767	-38.169	-41.532	-3.3629	-5.8226
4.98	-35.808	-43.549	-40.411	-39.026	-39.644	-0.6184	-3.8356


==> s11.dat <==
0.020000 -107.390362
0.040000 -107.555967
0.060000 -107.725423
0.080000 -107.905822
0.100000 -108.097629
0.120000 -108.286130
0.140000 -108.497158
0.160000 -108.760596
0.180000 -108.971943
0.200000 -109.245299
0.220000 -109.551370
0.240000 -109.889104
0.260000 -110.253066
0.280000 -110.578213
0.300000 -111.022019
0.320000 -111.472810
0.340000 -111.969387
0.360000 -112.522678
0.380000 -113.131556
0.400000 -113.844910
0.420000 -114.538040
0.440000 -115.442014
0.460000 -116.470071
0.480000 -117.670793
0.500000 -119.097362
0.520000 -120.752126
0.540000 -122.744709
0.560000 -125.218047
0.580000 -128.234571
0.600000 -132.107373
0.620000 -137.161958
0.640000 -143.929360
0.660000 -153.311709
0.680000 -166.646739
0.700000 174.133159
0.720000 145.442883
0.740000 95.090093
0.760000 21.548451
0.780000 -15.689491
0.800000 -30.140852

